From Task-Based GPU Work Aggregation to Stellar Mergers: Turning Fine-Grained CPU Tasks into Portable GPU Kernels

Meeting both scalability and performance portability requirements is a challenge for any HPC application, especially for adaptively refined ones. In Octo-Tiger, an astrophysics application for the simulation of stellar mergers, we approach this with existing solutions: We employ HPX to obtain fine-grained tasks to easily distribute work and finely overlap communication and computation. For the computations themselves, we use Kokkos to turn these tasks into compute kernels capable of running on hardware ranging from a few CPU cores to powerful accelerators. There is a missing link, however: while the fine-grained parallelism exposed by HPX is useful for scalability, it can hinder GPU performance when the tasks become too small to saturate the device, causing low resource utilization. To bridge this gap, we investigate multiple different GPU work aggregation strategies within Octo-Tiger, adding one new strategy, and evaluate the node-level performance impact on recent AMD and NVIDIA GPUs, achieving noticeable speedups.

==> raw_data/blast_aggregation_test_cuda_cpuamr_2_15_2022-05-11_16_13_06_toranj1.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-11_16:13:06
# Running aggregation test on toranj1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 101.001, 102.292, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 56.2385, 56.8837, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 31.1522, 31.5012, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 17.2558, 17.4472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 10.058, 10.1474, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.58578, 7.7049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 2.39007, 2.48655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 1.92582, 2.02787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 1.77314, 1.86231, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.63199, 1.71814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 1.70324, 1.81066, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.88641, 1.97866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.29294, 2.38182, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 1.72151, 1.81354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 1.43187, 1.51121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.40613, 1.48655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.36499, 1.4671, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.44085, 1.52969, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.72246, 1.81864, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.94239, 2.03941, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 1.35426, 1.46132, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.23118, 1.327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.21226, 1.31174, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.29054, 1.3784, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.4589, 1.54894, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.62448, 1.7161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.05862, 2.16328, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 1.26599, 1.36551, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.18315, 1.28132, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.18599, 1.26393, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.25148, 1.33349, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.42531, 1.5126, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.6493, 1.73866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.03001, 2.13649, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.16071, 1.25164, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.15598, 1.24699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.1849, 1.28961, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.26852, 1.36529, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.4342, 1.52708, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.70854, 1.79875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.08227, 2.16906, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.10101, 1.18406, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.11927, 1.22237, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.16989, 1.26344, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.23691, 1.31504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.39911, 1.47997, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.71895, 1.8153, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.03767, 2.12604, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.11589, 1.20117, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.13779, 1.21791, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.19765, 1.27773, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.26888, 1.35966, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.41593, 1.50242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.79121, 1.89551, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.22904, 2.32347, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_cuda_cpuamr_3_15_2022-05-12_10_59_32_toranj0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_10:59:32
# Running aggregation test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.81153, 8.15054, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 13.032, 13.3142, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 7.27972, 7.89998, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 4.17462, 4.44865, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.09886, 3.38301, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.51817, 2.77018, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.29483, 2.56419, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.37263, 2.64094, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.3418, 2.60348, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 6.74923, 7.02519, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 3.84285, 4.1079, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 2.715, 2.99698, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 2.132, 2.39122, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.8516, 2.11454, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.76273, 2.03717, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.91415, 2.16593, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.08647, 2.3559, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.68139, 3.96338, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.48448, 2.74166, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 2.0061, 2.27179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.65518, 1.92221, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.61932, 1.90205, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.66093, 1.94222, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 1.74891, 2.00408, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.0154, 2.27407, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 3.22198, 3.48163, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 2.38446, 2.6705, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.78225, 2.04679, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.48509, 1.75562, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.48924, 1.76024, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.52254, 1.80124, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 1.67257, 1.93321, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 1.96008, 2.21357, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.60794, 2.87335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 2.0798, 2.3496, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.54384, 1.80309, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.39304, 1.65849, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.40787, 1.68076, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.54342, 1.82119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 1.66787, 1.94211, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 1.92234, 2.18636, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.24617, 2.51367, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.80092, 2.05476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.39216, 1.65284, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.33842, 1.61639, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.38389, 1.65495, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.52142, 1.77865, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 1.69345, 1.95182, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 1.9506, 2.22196, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.0816, 2.34695, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.60404, 1.8698, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.36121, 1.62444, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.31265, 1.59094, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.38395, 1.64537, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.53955, 1.79765, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 1.68252, 1.96699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 1.93677, 2.19304, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 1.98316, 2.25272, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 1.54813, 1.80539, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 1.33212, 1.58868, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 1.29948, 1.56746, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.3762, 1.62267, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.48368, 1.74294, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 1.68092, 1.94401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 1.90227, 2.16144, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.2175, 11.5803, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 18.9591, 19.5227, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.8221, 35.6427, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 68.3778, 69.8719, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 137.013, 139.592, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_cuda_cpuamr_3_20_2022-05-11_13_41_00_toranj0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-11_13:41:00
# Running aggregation test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=20
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.79079, 8.19594, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 13.0022, 13.2721, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 7.13779, 7.39547, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 4.201, 4.47124, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.04707, 3.31335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.46405, 2.74236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.31612, 2.5949, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.30915, 2.5735, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 6.76104, 7.03255, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 3.82336, 4.12367, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 2.73517, 3.0047, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 2.07021, 2.32512, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.86277, 2.12147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.81735, 2.0722, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.87967, 2.14335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.68873, 3.96978, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.46292, 2.75256, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 2.01482, 2.28528, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.63017, 1.88511, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.61218, 1.87666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.61819, 1.86938, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 1.71276, 1.97789, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 3.23945, 3.50329, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 2.39167, 2.65963, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.78526, 2.0531, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.51293, 1.77591, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.48086, 1.74373, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.53425, 1.7988, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 1.6609, 1.91525, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.61206, 2.8879, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 2.03572, 2.30916, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.51499, 1.77379, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.39404, 1.65719, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.41627, 1.68905, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.53934, 1.80697, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 1.66837, 1.93262, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.26724, 2.52092, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.80518, 2.06043, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.39559, 1.66153, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.32902, 1.58178, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.39485, 1.66939, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.50847, 1.76651, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 1.65317, 1.94688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.07288, 2.34215, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.62433, 1.87108, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.37367, 1.63359, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.30412, 1.56184, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.40569, 1.6571, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.53169, 1.77765, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 1.66531, 1.92533, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 1.97423, 2.22812, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 1.54373, 1.79611, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 1.31844, 1.60087, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 1.31615, 1.58417, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.40129, 1.65816, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.50186, 1.76489, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 1.70361, 1.95625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.2324, 11.598, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 18.9906, 19.542, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.8884, 35.7506, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 68.031, 70.0341, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 137.82, 140.398, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_hip_cpuamr_2_15_2022-05-12_19_12_19_kamand0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_19:12:19
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 125.707, 127.306, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 63.9714, 64.7707, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.4101, 34.8394, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 20.4868, 20.7563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 12.1594, 12.2973, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.65876, 7.77119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 3.36151, 3.47448, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.36433, 2.47979, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 2.07517, 2.19041, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.86312, 1.97843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.97802, 2.08476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.21054, 2.32655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 3.09343, 3.20421, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 2.21071, 2.32045, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.94826, 2.0592, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.772, 1.88598, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.94718, 2.05882, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.06159, 2.17701, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 2.25922, 2.36886, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.7745, 1.89503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.64613, 1.75419, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.63529, 1.75189, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.86707, 1.98207, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.01469, 2.12973, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 2.02466, 2.13838, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.64665, 1.76277, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.55886, 1.6743, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.60124, 1.71574, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.84739, 1.95746, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.01512, 2.12668, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.89917, 2.00888, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.56922, 1.68404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.52153, 1.62858, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.55563, 1.6687, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.85867, 1.96587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.05122, 2.16219, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.84093, 1.95877, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.55224, 1.66847, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.51577, 1.62741, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.56938, 1.67437, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.89296, 2.00504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.01602, 2.12234, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.81898, 1.93208, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.53014, 1.64269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.54918, 1.65895, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.55268, 1.66234, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.91113, 2.0236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.04789, 2.15996, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.47533, 6.60511, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 3.46904, 3.59687, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 2.4489, 2.57789, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 2.11636, 2.24657, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 1.94952, 2.08088, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.07987, 2.20908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.27344, 2.41184, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 3.19406, 3.33655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 2.27392, 2.41147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 2.00862, 2.14236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 1.85631, 1.98804, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.008, 2.14463, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.29855, 2.42966, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 2.35792, 2.49545, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 1.81963, 1.95843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 1.70621, 1.83645, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 1.66273, 1.79905, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.01764, 2.15888, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.18731, 2.32229, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 2.113, 2.24263, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 1.70603, 1.84544, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 1.59307, 1.72625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 1.6429, 1.77327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 1.92589, 2.067, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.08918, 2.22908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 1.97329, 2.09925, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 1.66055, 1.78001, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 1.53832, 1.67118, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 1.61568, 1.74688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 1.91033, 2.03062, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.14556, 2.2691, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 1.90511, 2.04516, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 1.63067, 1.76843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 1.51212, 1.63929, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 1.60503, 1.74457, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 1.87127, 2.00045, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.14775, 2.28123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 1.89153, 2.0227, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 1.61615, 1.7621, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 1.54476, 1.66119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 1.5862, 1.72483, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 1.88085, 2.00714, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.21311, 2.35368, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_hip_cpuamr_3_15_2022-05-12_12_56_42_kamand0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_12:56:42
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 157.806, 160.805, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 83.1088, 84.9401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 45.029, 46.1769, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 26.7118, 27.3844, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 13.7842, 14.2843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.76701, 8.24669, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 21.0627, 21.4527, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 11.0217, 11.4525, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 6.21388, 6.59665, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.78995, 4.17412, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.81976, 3.19576, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.46623, 2.84749, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.3948, 2.77395, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.49407, 2.86779, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 19.2877, 19.6749, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 10.1295, 10.5318, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 5.66648, 6.0416, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 3.45879, 3.84397, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 2.56402, 2.93314, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.3157, 2.69935, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.26435, 2.64787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.40082, 2.77363, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 12.7416, 13.1237, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 6.60449, 7.00547, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 3.85269, 4.24035, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 2.56468, 2.94263, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 2.14577, 2.53149, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.05839, 2.43464, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.19094, 2.56289, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.30534, 2.67848, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 10.4958, 10.8922, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 5.73967, 6.1306, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 3.43626, 3.83354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 2.34264, 2.71531, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 2.05527, 2.43851, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.01658, 2.40918, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.09018, 2.47616, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 2.26391, 2.63316, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 9.54946, 9.94195, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 5.38582, 5.77137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 3.25985, 3.65401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 2.22112, 2.59619, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.99396, 2.37161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.99248, 2.38875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.0737, 2.45473, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 2.3512, 2.7347, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 9.04486, 9.43073, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 5.20316, 5.57944, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 3.15442, 3.53986, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 2.16661, 2.55422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.96351, 2.33226, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.00982, 2.39304, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.04847, 2.43242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.3074, 2.6815, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 8.82328, 9.2242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 5.20254, 5.5857, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 3.1823, 3.5718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 2.12572, 2.50912, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.95439, 2.3381, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.99432, 2.38121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.08055, 2.48203, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 2.28699, 2.67049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 8.76874, 9.15209, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 5.17158, 5.54718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 3.06259, 3.43522, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 2.09979, 2.48205, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.94873, 2.3396, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.97128, 2.34771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 2.07071, 2.44138, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 2.308, 2.68527, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 5.17553, 5.61617, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 21.0218, 21.4163, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 11.1109, 11.58, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 6.41273, 6.81939, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 3.93841, 4.3558, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 16, 2.91442, 3.34077, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.57499, 3.00113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.4392, 2.84147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 128, 2.53325, 2.93854, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 19.4107, 19.7834, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 10.3315, 10.7426, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 5.8209, 6.23318, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 3.58889, 3.98569, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 16, 2.65684, 3.06119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.37445, 2.78549, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.2853, 2.69292, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 128, 2.43684, 2.82721, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 12.8783, 13.2591, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 6.69234, 7.09165, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 3.961, 4.36846, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 2.68391, 3.10811, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 16, 2.16518, 2.59231, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 1.99599, 2.38641, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.01805, 2.42521, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 128, 2.2417, 2.64341, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 10.4719, 10.875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 5.86303, 6.24936, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 3.47785, 3.89046, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 2.42338, 2.8471, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 16, 2.049, 2.46612, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 1.9094, 2.33587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.01577, 2.41273, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 128, 2.1241, 2.53755, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 9.45356, 9.84389, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 5.40029, 5.80099, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 3.29495, 3.72404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 2.26211, 2.67147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 16, 1.97348, 2.39233, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 1.89164, 2.30866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 1.95338, 2.36049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 128, 2.22042, 2.6266, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 8.98285, 9.37632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 5.22625, 5.62413, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 3.17269, 3.59398, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 2.22316, 2.61521, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 16, 1.96988, 2.38745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 1.88577, 2.30808, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.00031, 2.38794, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 128, 2.17177, 2.58033, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 8.76533, 9.16745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 5.11506, 5.51061, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 3.09906, 3.50109, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 2.19915, 2.59602, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 16, 1.95385, 2.36083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 1.86582, 2.2869, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 1.93661, 2.33125, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 128, 2.14177, 2.55409, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 1, 8.64758, 9.04327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 2, 5.15704, 5.56173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 4, 3.03825, 3.46123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 8, 2.22432, 2.63814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 16, 1.96007, 2.37842, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 32, 1.89775, 2.29868, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 64, 1.96272, 2.37113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 128, 2.17872, 2.5798, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_kokkos_cuda_cpuamr_2_15_2022-05-11_16_30_59_toranj1.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-11_16:30:59
# Running aggregation test on toranj1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.56676, 7.66673, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 2.50107, 2.59721, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.03813, 2.12957, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 1.76945, 1.85872, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.6893, 1.78787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 1.79525, 1.88932, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.86161, 1.95022, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.28314, 2.38293, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 1.89452, 1.97625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 1.60401, 1.68288, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.44416, 1.53412, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.42588, 1.52782, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.55321, 1.63567, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.76615, 1.86712, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.06596, 2.15362, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 1.51486, 1.60776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.3764, 1.47666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.29037, 1.38398, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.34457, 1.44215, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.50893, 1.60295, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.81488, 1.90776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.15693, 2.25036, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 1.39134, 1.485, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.29335, 1.39241, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.27198, 1.35105, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.33033, 1.4354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.47029, 1.57286, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.70111, 1.80161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.15206, 2.2461, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.28341, 1.38242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.25702, 1.33726, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.27535, 1.35632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.29782, 1.39066, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.50273, 1.58914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.72627, 1.81297, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.04372, 2.16133, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.27, 1.36091, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.21771, 1.31462, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.24047, 1.33326, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.31968, 1.41513, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.46152, 1.57512, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.75389, 1.84824, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.08552, 2.19294, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.28256, 1.39648, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.24704, 1.34612, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.24833, 1.33117, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.3166, 1.39807, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.46541, 1.55463, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.80007, 1.88058, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.14789, 2.2311, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 10.2439, 10.3408, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 17.5314, 17.7244, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 31.1744, 31.5251, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 56.3475, 57.003, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 100.879, 102.175, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_kokkos_cuda_cpuamr_3_15_2022-05-12_11_20_43_toranj0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_11:20:43
# Running aggregation test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.65601, 7.9969, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 13.0535, 13.3278, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 7.38195, 7.63326, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 4.40676, 4.67441, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.0526, 3.31133, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.70979, 2.96933, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.30939, 2.60469, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.28366, 2.55143, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.47125, 2.72914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 6.88053, 7.14381, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 4.16094, 4.4285, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 3.08175, 3.35417, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 2.2582, 2.51898, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.94507, 2.21903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.86902, 2.12517, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.92545, 2.19585, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.15478, 2.40806, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.91465, 4.19604, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.826, 3.08853, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 2.22364, 2.49978, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.74516, 2.01504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.66104, 1.93846, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.69269, 1.95179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 1.84785, 2.12948, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.00539, 2.26109, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 3.55993, 3.82874, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 2.73239, 2.99464, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 2.05912, 2.32328, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.61366, 1.87872, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.54685, 1.80324, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.59077, 1.84778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 1.73636, 2.00354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 1.91825, 2.16929, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.90244, 3.16524, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 2.33832, 2.60802, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.83306, 2.10908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.4854, 1.77169, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.45681, 1.71605, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.56383, 1.83252, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 1.75241, 2.00563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 1.99364, 2.2493, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.54455, 2.84171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 2.06894, 2.34221, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.70323, 1.98433, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.42529, 1.69121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.43575, 1.69626, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.55601, 1.82048, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 1.74585, 2.01151, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.06395, 2.3176, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.34342, 2.60609, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.90905, 2.16235, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.67432, 1.96907, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.39577, 1.65248, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.44031, 1.7001, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.5747, 1.83233, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 1.69554, 1.97175, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 1.94458, 2.21177, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 2.18381, 2.47286, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 1.89341, 2.17589, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 1.61115, 1.87498, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 1.4027, 1.66763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.43958, 1.69641, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.5341, 1.80028, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 1.66186, 1.93239, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 2.02666, 2.2933, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.2018, 11.565, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 18.9517, 19.5196, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.8764, 35.6854, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 68.636, 70.3974, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 136.993, 139.57, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_kokkos_hip_cpuamr_2_15_2022-05-12_19_24_33_kamand0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_19:24:33
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
64, 1, 1, 4.20978, 4.35173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 2.89774, 3.04145, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 2.3591, 2.49811, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 2.24723, 2.3895, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.4078, 2.55156, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.54885, 2.68098, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 3.54789, 3.69307, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 2.48694, 2.61457, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 2.19339, 2.33172, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 2.04138, 2.19367, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.35265, 2.49523, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.50685, 2.63488, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 3.14393, 3.27831, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 2.31259, 2.45003, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 1.96995, 2.10377, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 1.95552, 2.09052, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.15371, 2.29342, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.36114, 2.49809, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 2.74425, 2.8798, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 2.06424, 2.21433, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 1.86943, 2.00437, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 1.84684, 1.99059, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 2.14352, 2.28026, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.36659, 2.48632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 2.45329, 2.57643, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 1.94331, 2.07026, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 1.82397, 1.95763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 1.8617, 2.0113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 2.17757, 2.32083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.40888, 2.54436, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 2.34213, 2.47909, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 1.91391, 2.04021, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 1.85247, 1.99137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 1.82306, 1.9686, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 2.12083, 2.25864, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.35254, 2.48954, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 2.32054, 2.44894, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 1.90917, 2.03302, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 1.78032, 1.91359, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 1.8793, 2.02489, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 2.15075, 2.30223, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.31155, 2.45199, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.3886, 6.52404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 4.12118, 4.23813, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.82497, 2.93637, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 2.34078, 2.45718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 2.14041, 2.25885, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.1972, 2.30765, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.37907, 2.49102, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 3.56363, 3.67613, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 2.37627, 2.49077, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 2.08729, 2.20273, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.96456, 2.08503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.07902, 2.19475, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.35888, 2.46633, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.1045, 3.21458, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.21035, 2.32476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.91967, 2.03588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.83543, 1.94777, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.0746, 2.187, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.39327, 2.50771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 2.62319, 2.73761, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.99279, 2.10914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.82724, 1.9335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.83367, 1.94729, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.04251, 2.15185, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.27304, 2.38728, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.31367, 2.42666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.89447, 2.00441, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.75046, 1.86207, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.81963, 1.9295, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 2.07315, 2.19257, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.2631, 2.37674, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.18417, 2.29274, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.85348, 1.96705, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.74575, 1.86324, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.79441, 1.90704, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.05163, 2.1629, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.23554, 2.35171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.17619, 2.28771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.83765, 1.95591, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.77158, 1.88544, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.78861, 1.90098, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 2.00903, 2.12503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.31375, 2.43568, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.72809, 7.84526, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.9189, 12.072, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 20.583, 20.841, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.206, 34.6472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 65.6521, 66.451, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 127.181, 128.719, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/blast_aggregation_test_kokkos_hip_cpuamr_3_15_2022-05-12_17_21_59_kamand0.rostam.cct.lsu.edu_LOG.txt <==
# Date of run 2022-05-12_17:21:59
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 128, 128, 2.52802, 2.9154, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 2.30175, 2.67778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 2.21672, 2.60401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 2.24153, 2.6107, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 2.61966, 2.99625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 4.0669, 4.45319, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 7.02332, 7.40245, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 11.6104, 12.0004, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 2.53634, 2.91989, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.34184, 2.72274, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 2.24823, 2.62541, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 2.24996, 2.63615, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 2.63671, 3.02593, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 4.05291, 4.45717, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 6.95008, 7.33179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 11.7911, 12.1912, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.52587, 2.89438, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.29648, 2.69083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.2119, 2.62649, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 2.23944, 2.63023, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 2.64653, 3.0394, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 4.09827, 4.48269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 7.30185, 7.67422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 12.6943, 13.0688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 2.5014, 2.88075, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.30712, 2.68835, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 2.23871, 2.622, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 2.26186, 2.66609, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 2.72553, 3.11964, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 4.34797, 4.73007, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 7.76859, 8.14945, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 14.1939, 14.588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 2.52619, 2.90519, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.32206, 2.7171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.23646, 2.61666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 2.38606, 2.78301, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 2.94511, 3.31778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 4.64112, 5.03203, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 8.88846, 9.28422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 16.7493, 17.1386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.55652, 2.94513, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.36822, 2.73817, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.36547, 2.75065, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 2.5869, 2.9739, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 3.3266, 3.71947, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 5.30931, 5.69745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 10.1686, 10.5597, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 20.0556, 20.5008, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.63, 3.01213, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.42744, 2.80346, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.49879, 2.87587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 2.85095, 3.23921, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 3.89189, 4.26536, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 6.20177, 6.5903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 11.5828, 11.9731, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 22.8859, 23.2785, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.83947, 3.22496, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.63687, 3.02444, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.86315, 3.23903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 3.361, 3.74013, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 4.66092, 5.03987, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 7.68199, 8.06844, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 14.0113, 14.3959, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 26.5433, 27.0127, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.95127, 8.38269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 128, 2.41878, 2.81931, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 64, 2.24719, 2.66327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 32, 2.15173, 2.5679, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 16, 2.33111, 2.72716, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 8, 2.74395, 3.16152, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 4, 3.97615, 4.38771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 2, 6.92691, 7.32054, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 1, 11.6355, 12.0262, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 128, 2.36337, 2.76845, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.14199, 2.5472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 2.15291, 2.5659, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 16, 2.28378, 2.68596, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 2.72768, 3.15011, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 4.02823, 4.43952, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 7.09966, 7.50563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 11.9749, 12.3776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 128, 2.39074, 2.79944, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.2014, 2.61815, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 2.157, 2.57955, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 16, 2.32276, 2.74021, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 2.78927, 3.21266, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 4.00962, 4.42986, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 7.40908, 7.8056, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 12.6645, 13.0613, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 128, 2.40522, 2.82489, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.22246, 2.62814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 2.12453, 2.53208, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 16, 2.32347, 2.73173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 2.85313, 3.24238, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 4.25918, 4.64922, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 7.98907, 8.3747, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 14.1732, 14.5726, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 128, 2.39537, 2.82154, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.20896, 2.63642, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 2.18122, 2.58482, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 16, 2.44027, 2.8422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 3.03806, 3.45588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 4.71068, 5.10579, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 8.95965, 9.3699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 16.9573, 17.3975, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 128, 2.41596, 2.82627, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.3693, 2.78166, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.40048, 2.81447, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 16, 2.6355, 3.04785, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 3.43842, 3.83249, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 5.34203, 5.75866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 10.4193, 10.8099, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 20.2207, 20.6176, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 128, 2.54695, 2.95293, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.48484, 2.90532, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.56557, 2.97067, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 16, 2.96255, 3.36737, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 3.88519, 4.30075, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 6.328, 6.73386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 11.7488, 12.1688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 23.4038, 23.8179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 128, 2.87418, 3.28991, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.70511, 3.11212, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.91366, 3.3202, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 16, 3.47844, 3.89424, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 4.80842, 5.22712, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 7.82696, 8.24543, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 14.139, 14.6137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 26.6616, 27.0776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.44382, 6.88219, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 167.113, 170.283, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 78.8366, 80.495, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 45.3629, 46.3853, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 25.3976, 26.0825, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 14.0175, 14.4983, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/cuda_16x16x16.txt <==
# Date of run 2022-05-11_16:13:06
# Running aggregation test on toranj1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 101.001, 102.292, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 56.2385, 56.8837, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 31.1522, 31.5012, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 17.2558, 17.4472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 10.058, 10.1474, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.58578, 7.7049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 2.39007, 2.48655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 1.92582, 2.02787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 1.77314, 1.86231, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.63199, 1.71814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 1.70324, 1.81066, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.88641, 1.97866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.29294, 2.38182, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 1.72151, 1.81354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 1.43187, 1.51121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.40613, 1.48655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.36499, 1.4671, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.44085, 1.52969, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.72246, 1.81864, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.94239, 2.03941, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 1.35426, 1.46132, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.23118, 1.327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.21226, 1.31174, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.29054, 1.3784, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.4589, 1.54894, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.62448, 1.7161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.05862, 2.16328, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 1.26599, 1.36551, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.18315, 1.28132, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.18599, 1.26393, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.25148, 1.33349, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.42531, 1.5126, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.6493, 1.73866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.03001, 2.13649, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.16071, 1.25164, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.15598, 1.24699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.1849, 1.28961, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.26852, 1.36529, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.4342, 1.52708, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.70854, 1.79875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.08227, 2.16906, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.10101, 1.18406, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.11927, 1.22237, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.16989, 1.26344, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.23691, 1.31504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.39911, 1.47997, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.71895, 1.8153, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.03767, 2.12604, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.11589, 1.20117, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.13779, 1.21791, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.19765, 1.27773, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.26888, 1.35966, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.41593, 1.50242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.79121, 1.89551, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.22904, 2.32347, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/cuda_8x8x8.txt <==
# Date of run 2022-05-12_10:59:32
# Running aggregation test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.81153, 8.15054, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 13.032, 13.3142, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 7.27972, 7.89998, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 4.17462, 4.44865, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.09886, 3.38301, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.51817, 2.77018, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.29483, 2.56419, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.37263, 2.64094, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.3418, 2.60348, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 6.74923, 7.02519, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 3.84285, 4.1079, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 2.715, 2.99698, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 2.132, 2.39122, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.8516, 2.11454, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.76273, 2.03717, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.91415, 2.16593, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.08647, 2.3559, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.68139, 3.96338, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.48448, 2.74166, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 2.0061, 2.27179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.65518, 1.92221, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.61932, 1.90205, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.66093, 1.94222, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 1.74891, 2.00408, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.0154, 2.27407, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 3.22198, 3.48163, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 2.38446, 2.6705, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.78225, 2.04679, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.48509, 1.75562, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.48924, 1.76024, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.52254, 1.80124, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 1.67257, 1.93321, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 1.96008, 2.21357, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.60794, 2.87335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 2.0798, 2.3496, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.54384, 1.80309, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.39304, 1.65849, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.40787, 1.68076, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.54342, 1.82119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 1.66787, 1.94211, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 1.92234, 2.18636, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.24617, 2.51367, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.80092, 2.05476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.39216, 1.65284, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.33842, 1.61639, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.38389, 1.65495, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.52142, 1.77865, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 1.69345, 1.95182, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 1.9506, 2.22196, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.0816, 2.34695, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.60404, 1.8698, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.36121, 1.62444, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.31265, 1.59094, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.38395, 1.64537, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.53955, 1.79765, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 1.68252, 1.96699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 1.93677, 2.19304, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 1.98316, 2.25272, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 1.54813, 1.80539, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 1.33212, 1.58868, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 1.29948, 1.56746, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.3762, 1.62267, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.48368, 1.74294, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 1.68092, 1.94401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 1.90227, 2.16144, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.2175, 11.5803, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 18.9591, 19.5227, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.8221, 35.6427, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 68.3778, 69.8719, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 137.013, 139.592, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/hip_16x16x16.txt <==
# Date of run 2022-05-12_19:12:19
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 125.707, 127.306, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 63.9714, 64.7707, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.4101, 34.8394, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 20.4868, 20.7563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 12.1594, 12.2973, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.65876, 7.77119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 3.36151, 3.47448, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.36433, 2.47979, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 2.07517, 2.19041, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.86312, 1.97843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.97802, 2.08476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.21054, 2.32655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 3.09343, 3.20421, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 2.21071, 2.32045, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.94826, 2.0592, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.772, 1.88598, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.94718, 2.05882, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.06159, 2.17701, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 2.25922, 2.36886, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.7745, 1.89503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.64613, 1.75419, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.63529, 1.75189, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.86707, 1.98207, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.01469, 2.12973, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 2.02466, 2.13838, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.64665, 1.76277, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.55886, 1.6743, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.60124, 1.71574, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.84739, 1.95746, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.01512, 2.12668, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.89917, 2.00888, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.56922, 1.68404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.52153, 1.62858, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.55563, 1.6687, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.85867, 1.96587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.05122, 2.16219, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.84093, 1.95877, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.55224, 1.66847, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.51577, 1.62741, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.56938, 1.67437, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.89296, 2.00504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.01602, 2.12234, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.81898, 1.93208, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.53014, 1.64269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.54918, 1.65895, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.55268, 1.66234, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.91113, 2.0236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.04789, 2.15996, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.47533, 6.60511, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 3.46904, 3.59687, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 2.4489, 2.57789, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 2.11636, 2.24657, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 1.94952, 2.08088, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.07987, 2.20908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.27344, 2.41184, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 3.19406, 3.33655, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 2.27392, 2.41147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 2.00862, 2.14236, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 1.85631, 1.98804, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.008, 2.14463, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.29855, 2.42966, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 2.35792, 2.49545, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 1.81963, 1.95843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 1.70621, 1.83645, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 1.66273, 1.79905, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.01764, 2.15888, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.18731, 2.32229, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 2.113, 2.24263, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 1.70603, 1.84544, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 1.59307, 1.72625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 1.6429, 1.77327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 1.92589, 2.067, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.08918, 2.22908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 1.97329, 2.09925, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 1.66055, 1.78001, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 1.53832, 1.67118, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 1.61568, 1.74688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 1.91033, 2.03062, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.14556, 2.2691, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 1.90511, 2.04516, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 1.63067, 1.76843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 1.51212, 1.63929, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 1.60503, 1.74457, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 1.87127, 2.00045, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.14775, 2.28123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 1.89153, 2.0227, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 1.61615, 1.7621, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 1.54476, 1.66119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 1.5862, 1.72483, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 1.88085, 2.00714, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.21311, 2.35368, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/hip_8x8x8.txt <==
# Date of run 2022-05-12_12:56:42
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
1, 0, 1, 157.806, 160.805, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 83.1088, 84.9401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 45.029, 46.1769, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 26.7118, 27.3844, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 13.7842, 14.2843, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.76701, 8.24669, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 21.0627, 21.4527, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 11.0217, 11.4525, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 6.21388, 6.59665, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.78995, 4.17412, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.81976, 3.19576, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.46623, 2.84749, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.3948, 2.77395, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.49407, 2.86779, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 19.2877, 19.6749, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 10.1295, 10.5318, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 5.66648, 6.0416, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 3.45879, 3.84397, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 2.56402, 2.93314, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.3157, 2.69935, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.26435, 2.64787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.40082, 2.77363, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 12.7416, 13.1237, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 6.60449, 7.00547, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 3.85269, 4.24035, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 2.56468, 2.94263, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 2.14577, 2.53149, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.05839, 2.43464, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.19094, 2.56289, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.30534, 2.67848, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 10.4958, 10.8922, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 5.73967, 6.1306, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 3.43626, 3.83354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 2.34264, 2.71531, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 2.05527, 2.43851, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.01658, 2.40918, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.09018, 2.47616, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 2.26391, 2.63316, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 9.54946, 9.94195, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 5.38582, 5.77137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 3.25985, 3.65401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 2.22112, 2.59619, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.99396, 2.37161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.99248, 2.38875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.0737, 2.45473, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 2.3512, 2.7347, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 9.04486, 9.43073, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 5.20316, 5.57944, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 3.15442, 3.53986, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 2.16661, 2.55422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.96351, 2.33226, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.00982, 2.39304, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.04847, 2.43242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.3074, 2.6815, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 8.82328, 9.2242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 5.20254, 5.5857, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 3.1823, 3.5718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 2.12572, 2.50912, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.95439, 2.3381, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.99432, 2.38121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.08055, 2.48203, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 2.28699, 2.67049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 8.76874, 9.15209, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 5.17158, 5.54718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 3.06259, 3.43522, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 2.09979, 2.48205, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.94873, 2.3396, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.97128, 2.34771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 2.07071, 2.44138, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 2.308, 2.68527, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 5.17553, 5.61617, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 21.0218, 21.4163, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 11.1109, 11.58, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 6.41273, 6.81939, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 3.93841, 4.3558, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 16, 2.91442, 3.34077, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.57499, 3.00113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.4392, 2.84147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 128, 2.53325, 2.93854, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 19.4107, 19.7834, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 10.3315, 10.7426, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 5.8209, 6.23318, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 3.58889, 3.98569, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 16, 2.65684, 3.06119, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.37445, 2.78549, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.2853, 2.69292, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 128, 2.43684, 2.82721, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 12.8783, 13.2591, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 6.69234, 7.09165, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 3.961, 4.36846, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 2.68391, 3.10811, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 16, 2.16518, 2.59231, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 1.99599, 2.38641, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.01805, 2.42521, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 128, 2.2417, 2.64341, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 10.4719, 10.875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 5.86303, 6.24936, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 3.47785, 3.89046, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 2.42338, 2.8471, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 16, 2.049, 2.46612, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 1.9094, 2.33587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.01577, 2.41273, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 128, 2.1241, 2.53755, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 9.45356, 9.84389, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 5.40029, 5.80099, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 3.29495, 3.72404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 2.26211, 2.67147, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 16, 1.97348, 2.39233, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 1.89164, 2.30866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 1.95338, 2.36049, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 128, 2.22042, 2.6266, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 8.98285, 9.37632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 5.22625, 5.62413, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 3.17269, 3.59398, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 2.22316, 2.61521, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 16, 1.96988, 2.38745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 1.88577, 2.30808, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.00031, 2.38794, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 128, 2.17177, 2.58033, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 8.76533, 9.16745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 5.11506, 5.51061, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 3.09906, 3.50109, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 2.19915, 2.59602, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 16, 1.95385, 2.36083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 1.86582, 2.2869, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 1.93661, 2.33125, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 128, 2.14177, 2.55409, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 1, 8.64758, 9.04327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 2, 5.15704, 5.56173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 4, 3.03825, 3.46123, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 8, 2.22432, 2.63814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 16, 1.96007, 2.37842, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 32, 1.89775, 2.29868, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 64, 1.96272, 2.37113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 128, 2.17872, 2.5798, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/kokkos_cuda_16x16x16.txt <==
# Date of run 2022-05-11_16:30:59
# Running aggregation test on toranj1.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.56676, 7.66673, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 2.50107, 2.59721, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.03813, 2.12957, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 1.76945, 1.85872, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 1.6893, 1.78787, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 1.79525, 1.88932, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 1.86161, 1.95022, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.28314, 2.38293, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 1.89452, 1.97625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 1.60401, 1.68288, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 1.44416, 1.53412, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.42588, 1.52782, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.55321, 1.63567, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.76615, 1.86712, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.06596, 2.15362, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 1.51486, 1.60776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 1.3764, 1.47666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.29037, 1.38398, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.34457, 1.44215, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.50893, 1.60295, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.81488, 1.90776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.15693, 2.25036, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 1.39134, 1.485, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.29335, 1.39241, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.27198, 1.35105, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.33033, 1.4354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.47029, 1.57286, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.70111, 1.80161, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.15206, 2.2461, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 1.28341, 1.38242, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.25702, 1.33726, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.27535, 1.35632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.29782, 1.39066, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.50273, 1.58914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.72627, 1.81297, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.04372, 2.16133, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 1.27, 1.36091, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.21771, 1.31462, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.24047, 1.33326, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.31968, 1.41513, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.46152, 1.57512, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.75389, 1.84824, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.08552, 2.19294, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 1.28256, 1.39648, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.24704, 1.34612, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.24833, 1.33117, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.3166, 1.39807, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.46541, 1.55463, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.80007, 1.88058, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.14789, 2.2311, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 10.2439, 10.3408, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 17.5314, 17.7244, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 31.1744, 31.5251, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 56.3475, 57.003, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 100.879, 102.175, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/kokkos_cuda_8x8x8.txt <==
# Date of run 2022-05-12_11:20:43
# Running aggregation test on toranj0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_CUDA --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 9255904 Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 0, 1, 7.65601, 7.9969, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 13.0535, 13.3278, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 7.38195, 7.63326, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 4.40676, 4.67441, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 3.0526, 3.31133, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 2.70979, 2.96933, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.30939, 2.60469, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.28366, 2.55143, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.47125, 2.72914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 6.88053, 7.14381, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 4.16094, 4.4285, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 3.08175, 3.35417, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 2.2582, 2.51898, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 1.94507, 2.21903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 1.86902, 2.12517, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 1.92545, 2.19585, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.15478, 2.40806, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.91465, 4.19604, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.826, 3.08853, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 2.22364, 2.49978, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.74516, 2.01504, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 1.66104, 1.93846, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 1.69269, 1.95179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 1.84785, 2.12948, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.00539, 2.26109, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 3.55993, 3.82874, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 2.73239, 2.99464, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 2.05912, 2.32328, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.61366, 1.87872, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 1.54685, 1.80324, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 1.59077, 1.84778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 1.73636, 2.00354, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 1.91825, 2.16929, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.90244, 3.16524, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 2.33832, 2.60802, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.83306, 2.10908, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.4854, 1.77169, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 1.45681, 1.71605, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 1.56383, 1.83252, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 1.75241, 2.00563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 1.99364, 2.2493, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.54455, 2.84171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 2.06894, 2.34221, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.70323, 1.98433, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.42529, 1.69121, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 1.43575, 1.69626, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 1.55601, 1.82048, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 1.74585, 2.01151, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.06395, 2.3176, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.34342, 2.60609, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.90905, 2.16235, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.67432, 1.96907, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.39577, 1.65248, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 1.44031, 1.7001, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 1.5747, 1.83233, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 1.69554, 1.97175, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 1.94458, 2.21177, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 2.18381, 2.47286, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 1.89341, 2.17589, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 1.61115, 1.87498, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 1.4027, 1.66763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 1.43958, 1.69641, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 1.5341, 1.80028, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 1.66186, 1.93239, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 128, 2.02666, 2.2933, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.2018, 11.565, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 18.9517, 19.5196, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.8764, 35.6854, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 68.636, 70.3974, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 136.993, 139.57, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/kokkos_hip_16x16x16.txt <==
# Date of run 2022-05-12_19:24:33
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=2 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=1
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
64, 1, 1, 4.20978, 4.35173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 2.89774, 3.04145, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 2.3591, 2.49811, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 2.24723, 2.3895, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.4078, 2.55156, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.54885, 2.68098, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 3.54789, 3.69307, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 2.48694, 2.61457, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 2.19339, 2.33172, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 2.04138, 2.19367, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.35265, 2.49523, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.50685, 2.63488, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 3.14393, 3.27831, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 2.31259, 2.45003, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 1.96995, 2.10377, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 1.95552, 2.09052, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.15371, 2.29342, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.36114, 2.49809, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 2.74425, 2.8798, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 2.06424, 2.21433, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 1.86943, 2.00437, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 1.84684, 1.99059, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 2.14352, 2.28026, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.36659, 2.48632, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 2.45329, 2.57643, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 1.94331, 2.07026, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 1.82397, 1.95763, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 1.8617, 2.0113, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 2.17757, 2.32083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.40888, 2.54436, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 2.34213, 2.47909, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 1.91391, 2.04021, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 1.85247, 1.99137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 1.82306, 1.9686, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 2.12083, 2.25864, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.35254, 2.48954, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 2.32054, 2.44894, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 1.90917, 2.03302, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 1.78032, 1.91359, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 1.8793, 2.02489, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 2.15075, 2.30223, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.31155, 2.45199, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.3886, 6.52404, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 4.12118, 4.23813, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 2.82497, 2.93637, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 2.34078, 2.45718, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 2.14041, 2.25885, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.1972, 2.30765, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.37907, 2.49102, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 3.56363, 3.67613, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 2.37627, 2.49077, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 2.08729, 2.20273, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 1.96456, 2.08503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.07902, 2.19475, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.35888, 2.46633, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 3.1045, 3.21458, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 2.21035, 2.32476, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 1.91967, 2.03588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 1.83543, 1.94777, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.0746, 2.187, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.39327, 2.50771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 2.62319, 2.73761, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 1.99279, 2.10914, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 1.82724, 1.9335, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 1.83367, 1.94729, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.04251, 2.15185, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.27304, 2.38728, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 2.31367, 2.42666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 1.89447, 2.00441, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 1.75046, 1.86207, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 1.81963, 1.9295, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 2.07315, 2.19257, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.2631, 2.37674, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 2.18417, 2.29274, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 1.85348, 1.96705, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 1.74575, 1.86324, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 1.79441, 1.90704, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.05163, 2.1629, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.23554, 2.35171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 2.17619, 2.28771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 1.83765, 1.95591, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 1.77158, 1.88544, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 1.78861, 1.90098, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 2.00903, 2.12503, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.31375, 2.43568, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.72809, 7.84526, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 11.9189, 12.072, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 20.583, 20.841, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 34.206, 34.6472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 65.6521, 66.451, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 127.181, 128.719, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0


==> raw_data/kokkos_hip_8x8x8.txt <==
# Date of run 2022-05-12_17:21:59
# Running aggregation test on kamand0.rostam.cct.lsu.edu
# 
# Octotiger Scenario Args: --config_file=src/octotiger/test_problems/blast/blast.ini --unigrid=1 --disable_output=on --max_level=3 --stop_step=15
# Default Kernel Args: --cuda_streams_per_gpu=128 --cuda_buffer_capacity=1024 --hydro_device_kernel_type=KOKKOS_HIP --hydro_host_kernel_type=DEVICE_ONLY --amr_boundary_kernel_type=AMR_OPTIMIZED --max_executor_slices=1 --cuda_number_gpus=1 
# HPX Config Args: -Ihpx.scheduler=local-priority-lifo -Ihpx.stacks.use_guard_pages=0
# 
# Buildscripts Commit: 74e97eb Add add future patch
# Octotiger Commit: 8a895d8f Do earlier Kokkos initialize on Root
# HPX Commit: 04824da3e8 Merge #5884
# Kokkos Commit: ba0caeeb1 Merge pull request #5008 from G-071/fix_hip_instance_racing_condition
# HPX-Kokkos Commit: 20a4496 Merge pull request #9 from G-071/add_get_future_member
# CPPudde Commit: 8507da5 Merge branch 'master' into work_aggregation_experimental
# 
# 
# Experiment:
# cores, executors, max slices, computation time (s), total time (s), number reconstruct launches, avg reconstruct time (ns), number_flux_launches, avg flux time (ns), number_discs_phase1 launches, avg discs phase1 time (ns), number_discs_phase2 launches, avg discs phase2 time (ns), number_pre recon_launches, avg pre_recon time (ns), profiler run computation time(s), profiler run total time (s)
32, 128, 128, 2.52802, 2.9154, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 64, 2.30175, 2.67778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 32, 2.21672, 2.60401, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 16, 2.24153, 2.6107, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 8, 2.61966, 2.99625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 4, 4.0669, 4.45319, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 2, 7.02332, 7.40245, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 128, 1, 11.6104, 12.0004, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 128, 2.53634, 2.91989, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 64, 2.34184, 2.72274, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 32, 2.24823, 2.62541, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 16, 2.24996, 2.63615, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 8, 2.63671, 3.02593, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 4, 4.05291, 4.45717, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 2, 6.95008, 7.33179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 64, 1, 11.7911, 12.1912, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 128, 2.52587, 2.89438, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 64, 2.29648, 2.69083, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 32, 2.2119, 2.62649, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 16, 2.23944, 2.63023, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 8, 2.64653, 3.0394, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 4, 4.09827, 4.48269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 2, 7.30185, 7.67422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 32, 1, 12.6943, 13.0688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 128, 2.5014, 2.88075, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 64, 2.30712, 2.68835, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 32, 2.23871, 2.622, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 16, 2.26186, 2.66609, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 8, 2.72553, 3.11964, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 4, 4.34797, 4.73007, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 2, 7.76859, 8.14945, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 16, 1, 14.1939, 14.588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 128, 2.52619, 2.90519, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 64, 2.32206, 2.7171, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 32, 2.23646, 2.61666, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 16, 2.38606, 2.78301, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 8, 2.94511, 3.31778, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 4, 4.64112, 5.03203, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 2, 8.88846, 9.28422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 8, 1, 16.7493, 17.1386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 128, 2.55652, 2.94513, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 64, 2.36822, 2.73817, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 32, 2.36547, 2.75065, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 16, 2.5869, 2.9739, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 8, 3.3266, 3.71947, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 4, 5.30931, 5.69745, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 2, 10.1686, 10.5597, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 4, 1, 20.0556, 20.5008, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 128, 2.63, 3.01213, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 64, 2.42744, 2.80346, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 32, 2.49879, 2.87587, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 16, 2.85095, 3.23921, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 8, 3.89189, 4.26536, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 4, 6.20177, 6.5903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 2, 11.5828, 11.9731, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 2, 1, 22.8859, 23.2785, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 128, 2.83947, 3.22496, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 64, 2.63687, 3.02444, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 32, 2.86315, 3.23903, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 16, 3.361, 3.74013, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 8, 4.66092, 5.03987, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 4, 7.68199, 8.06844, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 2, 14.0113, 14.3959, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 1, 1, 26.5433, 27.0127, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
32, 0, 1, 7.95127, 8.38269, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 128, 2.41878, 2.81931, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 64, 2.24719, 2.66327, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 32, 2.15173, 2.5679, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 16, 2.33111, 2.72716, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 8, 2.74395, 3.16152, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 4, 3.97615, 4.38771, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 2, 6.92691, 7.32054, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 128, 1, 11.6355, 12.0262, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 128, 2.36337, 2.76845, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 64, 2.14199, 2.5472, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 32, 2.15291, 2.5659, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 16, 2.28378, 2.68596, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 8, 2.72768, 3.15011, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 4, 4.02823, 4.43952, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 2, 7.09966, 7.50563, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 64, 1, 11.9749, 12.3776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 128, 2.39074, 2.79944, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 64, 2.2014, 2.61815, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 32, 2.157, 2.57955, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 16, 2.32276, 2.74021, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 8, 2.78927, 3.21266, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 4, 4.00962, 4.42986, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 2, 7.40908, 7.8056, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 32, 1, 12.6645, 13.0613, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 128, 2.40522, 2.82489, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 64, 2.22246, 2.62814, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 32, 2.12453, 2.53208, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 16, 2.32347, 2.73173, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 8, 2.85313, 3.24238, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 4, 4.25918, 4.64922, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 2, 7.98907, 8.3747, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 16, 1, 14.1732, 14.5726, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 128, 2.39537, 2.82154, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 64, 2.20896, 2.63642, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 32, 2.18122, 2.58482, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 16, 2.44027, 2.8422, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 8, 3.03806, 3.45588, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 4, 4.71068, 5.10579, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 2, 8.95965, 9.3699, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 8, 1, 16.9573, 17.3975, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 128, 2.41596, 2.82627, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 64, 2.3693, 2.78166, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 32, 2.40048, 2.81447, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 16, 2.6355, 3.04785, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 8, 3.43842, 3.83249, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 4, 5.34203, 5.75866, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 2, 10.4193, 10.8099, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 4, 1, 20.2207, 20.6176, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 128, 2.54695, 2.95293, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 64, 2.48484, 2.90532, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 32, 2.56557, 2.97067, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 16, 2.96255, 3.36737, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 8, 3.88519, 4.30075, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 4, 6.328, 6.73386, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 2, 11.7488, 12.1688, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 2, 1, 23.4038, 23.8179, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 128, 2.87418, 3.28991, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 64, 2.70511, 3.11212, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 32, 2.91366, 3.3202, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 16, 3.47844, 3.89424, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 8, 4.80842, 5.22712, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 4, 7.82696, 8.24543, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 2, 14.139, 14.6137, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 1, 1, 26.6616, 27.0776, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
64, 0, 1, 6.44382, 6.88219, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
1, 0, 1, 167.113, 170.283, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
2, 0, 1, 78.8366, 80.495, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
4, 0, 1, 45.3629, 46.3853, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
8, 0, 1, 25.3976, 26.0825, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0
16, 0, 1, 14.0175, 14.4983, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0

